Actor-Critic Instance Segmentation

Most approaches to visual scene analysis have emphasised parallel processing of the image elements. However, one area in which the sequential nature of vision is apparent, is that of segmenting multiple, potentially similar and partially occluded objects in a scene. In this work, we revisit the recurrent formulation of this challenging problem in the context of reinforcement learning. Motivated by the limitations of the global max-matching assignment of the ground-truth segments to the recurrent states, we develop an actor-critic approach in which the actor recurrently predicts one instance mask at a time and utilises the gradient from a concurrently trained critic network. We formulate the state, action, and the reward such as to let the critic model long-term effects of the current prediction and incorporate this information into the gradient signal. Furthermore, to enable effective exploration in the inherently high-dimensional action space of instance masks, we learn a compact representation using a conditional variational auto-encoder. We show that our actor-critic model consistently provides accuracy benefits over the recurrent baseline on standard instance segmentation benchmarks.

==> figures/net_paper_v05.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'net_paper_v05.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2519.225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33)%
    \renewcommand{\familydefault}{\sfdefault}
    \sffamily
    \put(0,0){\includegraphics[width=\unitlength]{figures/net_paper_v05.pdf}}%
    \put(0.365,0.25288867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{t+1}$}}}%
    \put(0.085,0.25){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{State $s_t$}}}%
    \put(0.485,0.185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.8}{Action}}}}%
    \put(0.468,0.15498913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$a_t\!\sim\!\mathcal{N}(\mu, \sigma)$}}}}%
    \put(0.01569053,0.30577774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time}}}%
    \put(0.944,0.13629859){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.65}{$Q(s_t,a_t)$}}}}%
    \put(0.3798,0.1537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.8}{LSTM}}}}%
    \put(0.859,0.134165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Critic}}}%
    \put(0.248,0.151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Encoder}}}%
    \put(0.606,0.151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decoder}}}%
    \put(0.601,0.078){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize Concatenate}}}%
    \put(0.378,0.107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{State Pyramid}}}}%
    \put(0.04311179,0.0280081){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.8}{$\max(M_{t-1}, m_{t-1})$}}}}%
    \put(0.82291545,0.11557518){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_t$}}}%
    \put(0.72,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mask $m_t$}}}%
    \put(0.62,0.01){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Actor}}}%
  \end{picture}%
\endgroup%


==> figures/qualitative/colormap_jet_vertical.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'colormap_jet_vertical.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{27.78808594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,21.60873616)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/qualitative/colormap_jet_vertical.pdf}}%
    \put(0.68782376,8.77804252){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\tiny Prediction order}}}%
    \put(-0.04944649,0.00713407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\tiny First}}%
    \put(-0.04354244,21.24145449){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\tiny Last}}%
  \end{picture}%
\endgroup%

